Quam: Adaptive Retrieval through Query Affinity Modelling

Building relevance models to rank documents based on user information needs is a central task in information retrieval and the NLP community. Beyond the direct ad-hoc search setting, many knowledge-intense tasks are powered by a first-stage retrieval stage for context selection, followed by a more involved task-specific model. However, most first-stage ranking stages are inherently limited by the recall of the initial ranking documents. Recently, adaptive re-ranking techniques have been proposed to overcome this issue by continually selecting documents from the whole corpus, rather than only considering an initial pool of documents. However, so far these approaches have been limited to heuristic design choices, particularly in terms of the criteria for document selection. In this work, we propose a unifying view of the nascent area of adaptive retrieval by proposing, Quam, a \textit{query-affinity model} that exploits the relevance-aware document similarity graph to improve recall, especially for low re-ranking budgets. Our extensive experimental evidence shows that our proposed approach, Quam improves the recall performance by up to 26\% over the standard re-ranking baselines. Further, the query affinity modelling and relevance-aware document graph modules can be injected into any adaptive retrieval approach. The experimental results show the existing adaptive retrieval approach improves recall by up to 12\%. The code of our work is available at \url{https://github.com/Mandeep-Rathee/quam}.

==> plots/ablation-study/bm25_dl19_c1000_k_ndcg_10.txt <==
2,0.725652,0.720008, 0.719926, 0.720252,0.717909, 0.718299
4,0.725652,0.727546, 0.727018, 0.730003, 0.734058, 0.733927
8,0.725652,0.710623, 0.731511, 0.731785,0.728281, 0.725605
16,0.725652,0.718686, 0.729523, 0.72296,0.715784, 0.730992
32,0.725652,0.733201, 0.730729,  0.726014,0.731385, 0.731205
64,0.725652, 0.731988, 0.731493, 0.726722,0.727372, 0.731148
128,0.725652,0.734831, 0.725781, 0.728318,0.733088, 0.731786


==> plots/ablation-study/bm25_dl19_c1000_k_ndcg_c.txt <==
2,0.696493,0.705498, 0.704202, 0.7068,0.715835, 0.717641
4,0.696493,0.719773, 0.721435, 0.721219,0.741697, 0.742227
8,0.696493,0.724769, 0.735847,  0.741745,0.747301, 0.75111
16,0.696493,0.736085, 0.746068, 0.741893,0.746823, 0.758198
32,0.696493,0.749598, 0.753529,  0.742016,0.761674, 0.762276
64,0.696493,0.74671, 0.757493,  0.742332,0.753839, 0.763362
128,0.696493,0.740027, 0.749642, 0.738322,0.740549, 0.759715





==> plots/ablation-study/bm25_dl19_c1000_k_recall_c.txt <==
2,0.755495,0.779185,  0.778137, 0.779779,0.791836, 0.796438
4,0.755495,0.808088, 0.804749, 0.808608,0.833863, 0.834734
8,0.755495,0.825952,0.828241, 0.831542,0.84958, 0.852465
16,0.755495,0.833143, 0.84863, 0.8304,0.861192, 0.866843
32,0.755495,0.841717,  0.857914, 0.828633, 0.870516, 0.873081
64,0.755495,0.839963, 0.860311, 0.831148,0.856738, 0.867599
128,0.755495,0.823596, 0.845046, 0.824154,0.82634, 0.861304


==> plots/ablation-study/bm25_dl19_c100_k_ndcg_10.txt <==
2,0.69592, 0.702985, 0.712528, 0.704159,0.701276,  0.697318
4,0.69592,0.712821, 0.716097, 0.709963,0.72457, 0.724729
8,0.69592,0.710984, 0.728452, 0.70683,  0.7309,  0.725408
16,0.69592,0.716406, 0.7277, 0.711477,0.727733,   0.72023
32,0.69592,0.720959, 0.725114, 0.719487, 0.723029,  0.724892
64,0.69592,0.720445, 0.720611, 0.725381, 0.725893,   0.71979
128,0.69592, 0.719492, 0.725168,0.71728, 0.727369,  0.721745


==> plots/ablation-study/bm25_dl19_c100_k_ndcg_c.txt <==
2,0.571274,0.573768, 0.571673,0.574277,0.592195,  0.592286
4,0.571274,0.593994, 0.589651, 0.593396,0.629101,  0.627161
8,0.571274,0.601517, 0.610248, 0.604289, 0.652795,  0.647328
16,0.571274,0.605184, 0.621304, 0.613439, 0.647748,  0.651476
32,0.571274,0.595618, 0.624157, 0.620046,0.627416, 0.649695
64,0.571274,0.585456, 0.617091, 0.613015,  0.607175, 0.644793
128,0.571274,0.585811, 0.622519, 0.611386,  0.604462, 0.644915


==> plots/ablation-study/bm25_dl19_c100_k_recall_c.txt <==
2,0.497101,0.506279, 0.512141, 0.506188,0.532681, 0.53019
4,0.497101, 0.542331, 0.536771, 0.542142,0.584223, 0.576857
8,0.497101,0.550146, 0.561355, 0.553905,0.607172, 0.605511
16,0.497101, 0.546728, 0.568452, 0.563597,0.599534, 0.611429
32,0.497101,0.534753, 0.566916, 0.568668, 0.564598, 0.60088
64,0.497101, 0.516832, 0.559351, 0.551559, 0.538281, 0.600378
128,0.497101,0.517564, 0.568707, 0.553177,0.536907, 0.60032


==> plots/ablation-study/bm25_dl19_c50_k_ndcg_10.txt <==
2,0.677238,0.69608, 0.700172, 0.69413,0.695642, 0.69463
4,0.677238, 0.689264, 0.697332, 0.691381,0.701994,0.700453
8,0.677238,0.695205, 0.705688, 0.693056,0.714233, 0.708004
16,0.677238,0.694199, 0.710869,0.705015, 0.713239,   0.70622
32,0.677238,0.689584, 0.707923, 0.691914,0.713969,  0.703334
64,0.677238,0.693073, 0.704749, 0.69612, 0.714763,  0.705974
128,0.677238,0.694251, 0.702563, 0.697689,0.715429,   0.70646


==> plots/ablation-study/bm25_dl19_c50_k_ndcg_c.txt <==
2,0.546072,0.55186, 0.553793, 0.549891, 0.562196,  0.574474
4,0.546072,0.554372, 0.567388, 0.554951, 0.583039,  0.586681
8,0.546072,0.568252, 0.580671, 0.572652, 0.600404,  0.604434
16,0.546072,0.573031, 0.594552, 0.586204,0.605457,   0.61499
32,0.546072,0.560299, 0.590125,  0.581521, 0.595845,  0.611204
64,0.546072,0.560345, 0.589879,0.582513,0.595353,  0.613255
128,0.546072,0.561176, 0.586058,0.580481, 0.594758,  0.612351


==> plots/ablation-study/bm25_dl19_c50_k_recall_c.txt <==
2,0.389309,0.409582, 0.412056, 0.404934,0.411764,  0.425491
4,0.389309,0.419052, 0.429803, 0.419357, 0.441916,  0.439929
8,0.389309,0.429636, 0.437673, 0.436604,  0.446305,  0.456176
16,0.389309, 0.426462, 0.453213,0.446988, 0.450652,  0.480199
32,0.389309,0.418226, 0.44248,0.443463,0.435202,  0.475857
64,0.389309,0.416155, 0.44705,0.443101, 0.435096,  0.486972
128,0.389309,0.416288, 0.445301,0.442489,0.434791,  0.485563


==> plots/ablation-study/bm25_dl20_c1000_k_ndcg_10.txt <==
2,0.716932,0.718877, 0.711424,0.71915 ,0.719651, 0.719806
4,0.716932,0.713236, 0.707757,  0.7121,0.709721 , 0.708556
8,0.716932,0.701843, 0.712362,0.706841 ,0.703054 , 0.703563
16,0.716932,0.710729, 0.713014,0.707293 ,0.706176,  0.706696
32,0.716932,0.712479, 0.710321,0.713352 ,0.710978,   0.70849
64,0.716932,0.710635, 0.712108,0.708896 ,0.70958,  0.702517
128,0.716932,0.715254, 0.71223,0.713264 ,0.713716,  0.707366


==> plots/ablation-study/bm25_dl20_c1000_k_ndcg_c.txt <==
2,0.709931,0.721335, 0.714833, 0.720492,0.726907, 0.726797
4,0.709931,0.730448, 0.729132, 0.733134 , 0.737347, 0.739426
8,0.709931,0.739227, 0.740594,0.743988 ,0.745382, 0.747378
16,0.709931,0.74807, 0.750932,0.747474 ,0.751199, 0.754889
32,0.709931,0.750118, 0.753449,0.75413 ,0.757941, 0.763243
64,0.709931,0.750092, 0.76024,0.747129 ,0.756026, 0.764689
128,0.709931,0.745597, 0.763383,0.749032 ,0.746, 0.766695


==> plots/ablation-study/bm25_dl20_c1000_k_recall_c.txt <==
2,0.804832,0.831912, 0.817604, 0.82999,0.839516, 0.835717
4,0.804832,0.846947, 0.853648,0.851725 ,0.863778, 0.867377
8,0.804832,0.873297, 0.873283,0.874509 ,0.885661, 0.890457
16,0.804832,0.882213, 0.885496,0.883054 ,0.895225, 0.90053
32,0.804832,0.885723, 0.884455,0.895584 ,0.89171, 0.909609
64,0.804832,0.885251, 0.898155,0.880847 ,0.893204, 0.910577
128, 0.804832,0.873218, 0.900099,0.881753 ,0.874573, 0.915252


==> plots/ablation-study/bm25_dl20_c100_k_ndcg_10.txt <==
2,0.674454,0.688576, 0.702124,0.68647 ,0.707821, 0.706363
4,0.674454,0.692524, 0.705715, 0.690976 ,0.705468, 0.702283
8,0.674454,0.699994, 0.710889, 0.700481,0.718233, 0.716968
16,0.674454, 0.702536, 0.717641,0.69767 ,0.71652, 0.714543
32,0.674454, 0.709284, 0.719997, 0.69712,0.714355, 0.709091
64,0.674454,0.698764, 0.708125,0.704748 ,0.700169, 0.714837
128,0.674454,0.695634, 0.710006,0.702305 ,0.701878,  0.711332


==> plots/ablation-study/bm25_dl20_c100_k_ndcg_c.txt <==
2,0.574062,0.576818, 0.582032,0.577783 ,0.604122, 0.604302
4,0.574062, 0.592806, 0.599428, 0.594874,0.621314, 0.617799
8,0.574062, 0.604019, 0.610423,0.60725 ,0.634422, 0.635233
16,0.574062, 0.602871, 0.62167,0.608171 ,0.64181, 0.645399
32,0.574062, 0.602928, 0.626463,0.611382,0.631412, 0.642053
64,0.574062, 0.588289, 0.624669,0.61862 ,0.606105, 0.642865
128,0.574062, 0.585874, 0.626016,0.617496,0.60336,  0.640608


==> plots/ablation-study/bm25_dl20_c100_k_recall_c.txt <==
2,0.56852,0.561328, 0.582077,0.562609 ,0.616003, 0.612848
4,0.56852,0.589488, 0.614302,0.592192 ,0.638935, 0.636763
8,0.56852,0.605951, 0.619658,0.606178 ,0.660434, 0.663276
16,0.56852,0.606638, 0.629574,0.606099 ,0.665206, 0.663938
32,0.56852,0.603724, 0.646914, 0.613509,0.651945, 0.662284
64,0.56852,0.579934, 0.638686,0.622959,0.60842, 0.658069
128,0.56852,0.577438,0.639503,0.62519,0.607141, 0.655618


==> plots/ablation-study/bm25_dl20_c50_k_ndcg_10.txt <==
2,0.659579,0.665837, 0.678926,0.669615, 0.687678, 0.6919
4,0.659579,0.681618, 0.700964,0.672347 , 0.700618, 0.702078
8,0.659579,0.676032, 0.703192,0.686101 ,0.706349, 0.71183
16,0.659579,0.679364, 0.697592,0.677083,0.697687, 0.715837
32,0.659579,0.670626, 0.698365,0.680402, 0.693305, 0.711071
64,0.659579,0.668625, 0.696645,0.686278, 0.690495,  0.709075
128,0.659579,0.669077, 0.694812,0.6892,0.690495, 0.707619


==> plots/ablation-study/bm25_dl20_c50_k_ndcg_c.txt <==
2,0.548526,0.549009, 0.556186, 0.561531,0.572862, 0.577961
4,0.548526,0.567334, 0.57478,0.565221 ,0.587541, 0.591838
8,0.548526,0.566486, 0.583219,0.577126 , 0.596528, 0.602662
16,0.548526,0.568929, 0.589433,0.573519 ,0.602236, 0.616611
32,0.548526,0.561194, 0.594392, 0.580827,0.591724,  0.612865
64,0.548526,0.558675, 0.59632, 0.589209,0.587673, 0.610503
128,0.548526,0.558133, 0.596235,0.591764 ,0.587659, 0.61052


==> plots/ablation-study/bm25_dl20_c50_k_recall_c.txt <==
2,0.465117,0.475571, 0.494754, 0.490726,0.511654, 0.517592
4,0.465117, 0.494619, 0.522791, 0.49534,0.530765, 0.530047
8,0.465117, 0.499163, 0.527679, 0.512266,0.538221, 0.546591
16,0.465117,0.501053, 0.530743,0.506306 ,0.549446, 0.558318
32,0.465117, 0.490029, 0.535618,0.512622 ,0.533622, 0.556697
64,0.465117,  0.485483, 0.54427, 0.521241,0.530525,  0.557554
128,0.465117,0.485049, 0.545158, 0.524237,0.530525, 0.557293


==> plots/ablation-study/budget-c-100/bm25_dl19_b_ndcg_10.txt <==
2, 0.694315, 0.718763,  0.719465,0.711658, 0.720187
4, 0.694315, 0.719284,  0.719276, 0.697723,0.717955
8, 0.694315, 0.712227,  0.729961, 0.713573,0.719084
16, 0.694315, 0.716406,  0.727733, 0.71156,0.72023
32, 0.694315,0.716633,  0.719846, 0.711971,0.724043
64, 0.694315, 0.720437,  0.722037, 0.718125,0.727726
128, 0.694315,  0.694323,  0.694323, 0.694323,0.694323

==> plots/ablation-study/budget-c-100/bm25_dl19_b_ndcg_c.txt <==
2,0.570722,0.60430, 0.643893,  0.596649,0.646611
4,0.570722,0.607581,0.644928,0.598526,0.648771
8,0.570722, 0.60341,  0.645293, 0.607717,0.653169
16,0.570722,0.605184,0.647748, 0.614846, 0.651476
32,0.570722,0.61092, 0.635461, 0.611381 , 0.63991
64,0.570722,0.605526,0.634655,0.611143, 0.638342
128,0.570722, 0.570895,0.570895,0.570895, 0.570895

==> plots/ablation-study/budget-c-100/bm25_dl19_b_recall_c.txt <==
2,0.497101,0.548693,0.597728,0.540321,0.605186
4,0.497101, 0.548693,0.597728,0.540321,0.605186
8,0.497101, 0.548156, 0.591048, 0.556514,0.611551
16,0.497101, 0.546728, 0.599534, 0.564378,0.611429
32,0.497101, 0.552458,0.583348,0.559715, 0.59516
64,0.497101, 0.550045,0.584411,0.560776, 0.591071
128,0.497101, 0.497101,0.497101,0.497101,0.497101

==> plots/ablation-study/budget-c-100/bm25_dl20_b_ndcg_10.txt <==
2,0.675284,0.703041, 0.709327, 0.70161, 0.713723
4,0.675284, 0.710306, 0.711643, 0.705195, 0.716919
8,0.675284, 0.707606, 0.720901, 0.696778, 0.71659
16,0.675284, 0.702536, 0.71652, 0.69767, 0.714543
32,0.675284, 0.697151, 0.708044, 0.691187, 0.713591
64,0.675284, 0.696521, 0.711169, 0.694478, 0.714296
128,0.675284,0.675284 ,0.675284 ,0.675284 ,0.675284  

==> plots/ablation-study/budget-c-100/bm25_dl20_b_ndcg_c.txt <==
2,0.574312,0.603258, 0.633194, 0.608578, 0.643602
4,0.574312,0.607266,0.636971,0.607975, 0.642455
8,0.574312,0.604719,0.642382, 0.607073, 0.646832
16,0.574312,0.602871,0.64181, 0.608171, 0.645399
32,0.574312,0.602739, 0.625751, 0.604266,0.633917
64,0.574312, 0.598194, 0.629079, 0.602278, 0.63326
128,0.574312, 0.574312, 0.574312, 0.574312, 0.574312  

==> plots/ablation-study/budget-c-100/bm25_dl20_b_recall_c.txt <==
2, 0.56852, 0.615851, 0.659744,  0.609171, 0.669072
4, 0.56852, 0.61232, 0.656122 , 0.607768, 0.66474
8, 0.56852, 0.61045, 0.658581 , 0.600894, 0.666846
16, 0.56852, 0.606638, 0.665206 , 0.606099, 0.663938
32, 0.56852,0.610404, 0.648277 , 0.602984, 0.65227
64, 0.56852, 0.596965, 0.652575,  0.604063,0.650466
128, 0.56852, 0.56852, 0.56852, 0.56852, 0.56852

==> plots/ablation-study/budget-c-1000/bm25_dl19_b_ndcg_10.txt <==
2,0.726015, 0.717857,0.711812,0.721725,0.721837
4,0.726015,  0.727833,0.712799,0.707201,0.721091
8,0.726015, 0.722176,0.7139,0.721037,0.723553
16,0.726015, 0.718686,0.715784, 0.722223, 0.730992
32,0.726015, 0.725075,0.724109,0.721388, 0.729958
64,0.726015, 0.721954, 0.721504,0.727932,0.732599
128,0.726015, 0.722318,  0.725752, 0.719334, 0.729026

==> plots/ablation-study/budget-c-1000/bm25_dl19_b_ndcg_c.txt <==
2,0.696753,0.738485,0.744762,0.740066,0.757778
4,0.696753,0.741687,0.744429,0.736015,0.756667
8,0.696753,0.740298,0.747522,0.740932,0.758072
16,0.696753,0.736085,0.746816,0.741682,0.758198
32,0.696753,0.741351,0.750126,0.741511,0.759304
64,0.696753,0.735053,0.749688,0.740261,0.761452
128,0.696753,0.734545,0.752649,0.731437,0.75833

==> plots/ablation-study/budget-c-1000/bm25_dl19_b_recall_c.txt <==
2,0.755495, 0.834674,0.862383,0.830637,0.867338
4,0.755495,0.832697,0.862182, 0.827776,0.866026
8,0.755495,0.832783,0.862422, 0.830483,0.865767
16,0.755495, 0.833143,0.861192, 0.8304,0.866843
32,0.755495,0.831157,0.861133,0.831132,0.866229
64,0.755495, 0.829987,0.861682, 0.827253,0.868622
128,0.755495, 0.828436,0.859792,0.822548,0.864673

==> plots/ablation-study/budget-c-1000/bm25_dl20_b_ndcg_10.txt <==
2,0.716682, 0.70514, 0.704811, 0.709792, 0.700317
4,0.716682, 0.716423, 0.707868,0.711991,  0.70508
8,0.716682, 0.714492,  0.709571, 0.707907, 0.708629
16,0.716682,  0.710729,  0.706176,0.707293 , 0.706696
32,0.716682, 0.710993, 0.707775, 0.707603, 0.709831
64,0.716682, 0.71023, 0.709244,0.708896,0.703196
128,0.716682, 0.712623, 0.709995, 0.713264,0.713115

==> plots/ablation-study/budget-c-1000/bm25_dl20_b_ndcg_c.txt <==
2, 0.70969, 0.743357, 0.748184, 0.745143, 0.751491
4, 0.70969,  0.750416, 0.750911, 0.745716, 0.753114
8, 0.70969, 0.750658, 0.754435, 0.74734, 0.756461
16, 0.70969, 0.74807, 0.7512, 0.747474, 0.754889
32, 0.70969,  0.748076, 0.751974, 0.746086, 0.756122
64, 0.70969, 0.748167, 0.752222, 0.747129, 0.75387
128, 0.70969, 0.749794, 0.755338,  0.749032, 0.758461

==> plots/ablation-study/budget-c-1000/bm25_dl20_b_recall_c.txt <==
2,0.804832, 0.882148, 0.897272, 0.87965, 0.901033
4, 0.804832,0.882145, 0.897391, 0.87957, 0.90071
8,0.804832,0.882402, 0.897207, 0.879645, 0.900025
16, 0.804832, 0.882213, 0.895225, 0.883054, 0.90053
32, 0.804832, 0.882213, 0.89509, 0.881217, 0.898814
64,0.804832,0.882213, 0.894694, 0.880847, 0.899869
128, 0.804832, 0.881899, 0.897285, 0.881753, 0.90036

==> plots/ablation-study/budget-c-50/bm25_dl19_b_ndcg_10.txt <==
2, 0.676069,  0.705952,0.712572,0.688117,0.700772
4,  0.676069,0.701937,0.713052,0.688222,0.709114
8,  0.676069, 0.697911,0.711315,0.695563,0.704178
16, 0.676069,0.694199,0.713239,0.706954,0.70622
32,  0.676069, 0.70709,0.705312,0.707755,0.710135
64,  0.676069,0.676069,0.676069,0.676069,0.676069
128, 0.676069,  0.676069,0.676069,0.676069,0.676069


==> plots/ablation-study/budget-c-50/bm25_dl19_b_ndcg_c.txt <==
2, 0.54587, 0.575593, 0.615,0.569325,0.611913
4, 0.54587, 0.57762, 0.616742, 0.57485,0.618008
8, 0.54587, 0.572367, 0.61239, 0.585987,0.619973
16, 0.54587,  0.573031, 0.605457,0.588322,0.61499
32, 0.54587, 0.576775, 0.604258,0.58421, 0.610137
64, 0.54587, 0.545695, 0.545695,0.545695, 0.545695
128,  0.54587, 0.545695, 0.545695,0.545695,0.545695

==> plots/ablation-study/budget-c-50/bm25_dl19_b_recall_c.txt <==
2,  0.389309,0.43156, 0.471198,0.436601,0.479577
4,  0.389309, 0.432892, 0.470668,0.440491,0.484261
8,  0.389309,0.424521 ,0.462879,0.450883,0.487451
16,  0.389309,0.426462, 0.450652,0.448795,0.480199
32,  0.389309,0.425205, 0.456731,0.448077,0.468814
64,  0.389309, 0.389309, 0.389309,0.389309,0.389309
128,   0.389309, 0.389309,0.389309, 0.389309, 0.389309

==> plots/ablation-study/budget-c-50/bm25_dl20_b_ndcg_10.txt <==
2,0.659685,0.675994, 0.697121, 0.681106, 0.715579
4,0.659685,0.685236, 0.705606, 0.683912, 0.717759
8,0.659685, 0.689178, 0.708124, 0.67691, 0.710147
16,0.659685, 0.679364, 0.697687, 0.677083, 0.715837
32,0.659685, 0.671116, 0.695165, 0.684385, 0.704573
64,0.659685,0.659685, 0.659685, 0.659685, 0.659685
128,0.659685,0.659685, 0.659685, 0.659685, 0.659685

==> plots/ablation-study/budget-c-50/bm25_dl20_b_ndcg_c.txt <==
2,0.548462, 0.565313, 0.598422, 0.57381, 0.613948
4,0.548462,0.568053, 0.606241, 0.575116, 0.613198
8,0.548462, 0.567508, 0.611975, 0.567781, 0.613905
16,0.548462,0.568929, 0.602236, 0.573519, 0.616611
32,0.548462,0.560386, 0.600002, 0.581169, 0.609261
64,0.548462,0.548462,0.548462,0.548462,0.548462
128,0.548462,0.548462,0.548462,0.548462,0.548462

==> plots/ablation-study/budget-c-50/bm25_dl20_b_recall_c.txt <==
2,0.465117,0.504358, 0.543407, 0.510628, 0.567359
4,0.465117, 0.50063, 0.552472, 0.509906, 0.560595
8,0.465117, 0.498433, 0.562307, 0.498423, 0.559123
16,0.465117,0.501053, 0.549446, 0.506306, 0.558318
32,0.465117, 0.488337, 0.553674, 0.516785, 0.558133
64,0.465117,0.465117,0.465117,0.465117,0.465117
128,0.465117,0.465117,0.465117,0.465117,0.465117
